Ranking Theoretical Supernovae Explosion Models from Observations of the Intracluster Gas

The intracluster medium (ICM) is a reservoir of heavy elements synthesized by different supernovae (SNe) types over cosmic history. Different enrichment mechanisms contribute a different relative metal production, predominantly caused by different SNe Type dominance. Using spatially resolved X-ray spectroscopy, one can probe the contribution of each metal enrichment mechanism. However, a large variety of physically feasible supernova explosion models make the analysis of the ICM enrichment history more uncertain. This paper presents a non-parametric PDF analysis to rank different theoretical SNe yields models by comparing their performance against observations. Specifically, we apply this new methodology to rank 7192 combinations of core-collapse SN and Type Ia SN models using 8 abundance ratios from $Suzaku$ observations of 18 galaxy systems (clusters and groups) to test their predictions. This novel technique can compare many SN models and maximize spectral information extraction, considering all the individual measurable abundance ratios and their uncertainties. We find that Type II Supernova with nonzero initial metallicity progenitors in general performed better than Pair-Instability SN and Hypernova models and that 3D SNIa models (with the WD progenitor central density of $2.9\times10^9 \mathrm{g\,cm^{-3}}$) performed best among all tested SN model pairs.

==> datafile2.txt <==
Ranking Theoretical Supernovae Explosion Models from Observations of the Intracluster Gas
Authors: Batalha R. M., Dupke R. A., Jiménez-Teja Y.
Table: Error weighted average of all XIS instruments for temperature and chemical abundance from inner, outer, and total (entire) Field of View spectra regions (see Section \ref{sec:data}).
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---     Name         Name of the groups or cluster
  19- 23 F5.3   [kT]    Temperature  Temperature of the group or cluster
  25- 29 F5.3   [kT]  e_Temperature  Error of Temperature
  31- 34 F4.2   [Sun]   Ar           Abundance of Ar
  36- 39 F4.2   [Sun] e_Ar           Error of Ar
  41- 44 F4.2   [Sun]   Ca           Abundance of Ca
  46- 49 F4.2   [Sun] e_Ca           Error of Ca
  51- 55 F5.3   [Sun]   Fe           Abundance of Fe
  57- 61 F5.3   [Sun] e_Fe           Error of Fe
  63- 66 F4.2   [Sun]   Mg           Abundance of Mg
  68- 71 F4.2   [Sun] e_Mg           Error of Mg
  73- 76 F4.2   [Sun]   Ne           Abundance of Ne
  78- 81 F4.2   [Sun] e_Ne           Error of Ne
  83- 86 F4.2   [Sun]   Ni           Abundance of Ni
  88- 91 F4.2   [Sun] e_Ni           Error of Ni
  93- 97 F5.3   [Sun]   O            Abundance of O
  99-103 F5.3   [Sun] e_O            Error of O
 105-108 F4.2   [Sun]   S            Abundance of S
 110-113 F4.2   [Sun] e_S            Error of S
 115-119 F5.3   [Sun]   Si           Abundance of Si
 121-125 F5.3   [Sun] e_Si           Error of Si
--------------------------------------------------------------------------------
Note (1):   All chemical abundances are given in units of Anders & Grevesse (1989)
Note (2):   Each set of measurements corresponds to a region of the group/cluster: 
            inner, outer, and entire Field of View regions, respectively.
--------------------------------------------------------------------------------
                                     Inner regions
NGC 5846 Group    0.750 0.003 2.60 0.50 2.50 0.90 0.440 0.010 0.75 0.03 1.16 0.07 0.32 0.09 0.340 0.060 0.92 0.08 0.960 0.040 
NGC 4472 Group    0.873 0.005 0.70 0.40 0.30 0.20 0.420 0.020 0.81 0.05 1.30 0.10 1.60 0.20 0.350 0.060 0.85 0.09 0.860 0.050 
HCG62             0.893 0.005 0.50 0.30 0.40 0.20 0.320 0.010 0.60 0.04 0.60 0.10 2.00 0.20 0.070 0.030 0.80 0.07 0.720 0.040 
Ophiuchus Cluster 7.090 0.080 1.40 0.30 0.70 0.30 0.460 0.010 0.70 0.20 1.40 0.30 0.60 0.20 0.300 0.200 1.10 0.10 0.900 0.100 
NGC 1550 Group    1.272 0.004 0.80 0.20 1.00 0.30 0.350 0.010 0.48 0.05 0.40 0.10 0.70 0.10 0.170 0.060 0.56 0.04 0.550 0.030 
Abell 3581        1.573 0.009 0.90 0.10 0.90 0.10 0.420 0.010 0.57 0.03 0.54 0.09 1.01 0.08 0.640 0.050 0.59 0.03 0.720 0.020 
NGC 507 Group     1.213 0.007 0.80 0.10 1.40 0.30 0.330 0.020 0.57 0.04 0.30 0.10 1.70 0.10 0.210 0.070 0.65 0.04 0.750 0.020 
Perseus Cluster	  3.835 0.005 0.88 0.04 0.76 0.04 0.504 0.002 0.79 0.02 1.33 0.03 0.84 0.04 0.470 0.030 0.68 0.02 0.780 0.010 
Abell 496         3.170 0.020 0.90 0.10 0.80 0.10 0.521 0.008 0.93 0.08 1.60 0.10 0.70 0.10 0.400 0.100 0.79 0.05 0.920 0.040 
Abell 3571	  6.530 0.050 0.90 0.40 0.50 0.20 0.350 0.010 0.50 0.20 0.09 0.06 0.40 0.20 0.300 0.200 0.50 0.10 0.400 0.100 
Abell 262         1.658 0.007 0.90 0.10 1.00 0.20 0.430 0.010 0.60 0.06 0.50 0.10 0.90 0.10 0.070 0.040 0.77 0.05 0.740 0.040 
NGC 2300 Group    0.780 0.010 0.80 0.50 0.80 0.20 0.200 0.020 0.46 0.09 0.70 0.20 0.20 0.10 0.200 0.100 0.90 0.20 0.600 0.080 
Centaurus Cluster 1.820 0.002 1.11 0.07 1.37 0.08 0.782 0.005 0.76 0.03 1.54 0.06 1.62 0.06 0.011 0.007 1.16 0.03 1.230 0.020 
MKW4 Cluster      1.660 0.020 1.60 0.50 1.10 0.60 0.860 0.080 0.70 0.20 1.50 0.60 1.90 0.50 0.700 0.200 1.30 0.20 1.600 0.200 
NGC 5044 Group    0.878 0.004 0.60 0.20 0.40 0.20 0.320 0.010 0.75 0.03 0.82 0.08 2.50 0.10 0.200 0.040 0.75 0.05 0.630 0.030 
AWM7 Cluster      3.030 0.060 1.30 0.30 1.50 0.30 0.850 0.040 1.40 0.20 1.20 0.30 2.30 0.30 0.300 0.100 1.00 0.10 1.500 0.100 
NGC 6338 Group    1.870 0.040 0.40 0.30 0.40 0.20 0.550 0.070 0.30 0.20 1.90 0.70 0.40 0.20 0.300 0.200 1.20 0.30 0.900 0.200 
UGC03957 Group    2.500 0.040 1.60 0.30 1.20 0.30 0.630 0.030 1.30 0.20 0.70 0.20 1.40 0.40 0.500 0.200 0.90 0.10 1.100 0.100 
                                     Outer regions                                                                                                                              
NGC 5846 Group    0.950 0.010 0.20 0.20 0.30 0.20 0.130 0.020 0.15 0.08 0.50 0.20 1.40 0.30 0.200 0.100 0.70 0.20 0.440 0.070 
NGC 4472 Group    1.296 0.006 1.40 0.30 0.50 0.20 0.340 0.020 0.80 0.06 0.70 0.10 1.70 0.20 0.200 0.100 0.97 0.07 1.010 0.050 
HCG62             1.120 0.010 0.20 0.10 0.40 0.20 0.068 0.007 0.26 0.06 0.20 0.06 0.74 0.09 0.300 0.100 0.27 0.06 0.290 0.030 
Ophiuchus Cluster 8.250 0.030 1.80 0.10 1.50 0.10 0.210 0.004 1.53 0.09 0.20 0.10 0.20 0.10 0.130 0.080 0.63 0.06 0.490 0.050 
NGC 1550 Group    1.344 0.008 0.30 0.20 0.30 0.20 0.220 0.010 0.50 0.06 0.50 0.10 0.90 0.10 0.060 0.050 0.41 0.05 0.390 0.030 
Abell 3581        1.650 0.020 0.20 0.10 0.70 0.30 0.210 0.020 0.14 0.06 0.30 0.10 0.13 0.08 0.130 0.070 0.24 0.06 0.240 0.030 
NGC 507 Group     1.327 0.008 0.30 0.10 0.30 0.10 0.200 0.010 0.51 0.05 0.60 0.10 1.50 0.10 0.200 0.100 0.42 0.05 0.470 0.020 
Perseus Cluster	  5.130 0.010 0.58 0.07 0.52 0.07 0.282 0.003 0.55 0.04 0.62 0.05 0.50 0.06 0.240 0.050 0.33 0.03 0.420 0.020 
Abell 496         4.000 0.030 0.90 0.20 0.50 0.20 0.230 0.010 1.00 0.10 0.90 0.20 1.30 0.20 0.020 0.010 0.34 0.08 0.470 0.070 
Abell 3571        5.200 0.050 1.10 0.40 0.08 0.06 0.190 0.010 0.70 0.20 0.05 0.03 0.40 0.20 0.800 0.300 0.30 0.10 0.400 0.100 
Abell 262         2.130 0.010 0.40 0.10 0.80 0.20 0.340 0.010 0.80 0.08 0.70 0.10 1.30 0.10 0.040 0.030 0.46 0.05 0.580 0.040 
NGC 2300 Group    1.050 0.060 1.00 1.00 2.50 0.60 0.110 0.070 0.40 0.30 2.00 0.90 1.10 0.90 0.200 0.200 3.00 1.00 0.400 0.300 
Centaurus Cluster 3.350 0.010 0.50 0.10 0.60 0.10 0.366 0.007 0.69 0.06 0.81 0.08 0.80 0.10 0.020 0.010 0.50 0.04 0.680 0.040 
MKW4 Cluster      1.720 0.020 1.30 0.40 0.40 0.20 0.260 0.020 0.40 0.20 0.30 0.20 1.10 0.30 0.140 0.090 0.50 0.10 0.570 0.090 
NGC 5044 Group    1.220 0.010 0.50 0.20 0.40 0.20 0.280 0.020 0.53 0.05 0.80 0.10 1.10 0.20 0.210 0.070 0.47 0.06 0.430 0.030 
AWM7 Cluster      3.440 0.020 0.70 0.20 0.50 0.10 0.318 0.009 0.90 0.10 0.40 0.10 1.50 0.20 0.030 0.020 0.41 0.06 0.560 0.050 
NGC 6338 Group    1.670 0.070 0.40 0.20 0.80 0.10 0.030 0.020 0.30 0.20 0.40 0.20 0.50 0.20 0.300 0.200 0.50 0.20 0.540 0.090 
UGC03957 Group    2.300 0.080 0.30 0.10 1.30 0.60 0.350 0.060 1.40 0.40 0.50 0.20 3.00 0.80 0.200 0.100 1.10 0.30 1.000 0.200 
                                     Field of View regions                                                                                                                              
NGC 5846 Group    0.773 0.003 0.50 0.30 0.20 0.20 0.242 0.007 0.47 0.02 0.79 0.04 1.20 0.10 0.040 0.030 0.85 0.05 0.660 0.020 
NGC 4472 Group    1.107 0.002 1.00 0.09 0.03 0.02 0.325 0.004 0.43 0.02 0.22 0.04 0.48 0.03 0.020 0.020 0.74 0.02 0.660 0.010 
HCG62             0.996 0.002 0.49 0.09 0.50 0.20 0.139 0.003 0.28 0.01 0.29 0.03 0.97 0.03 0.009 0.006 0.46 0.02 0.410 0.010 
Ophiuchus Cluster 8.620 0.020 1.26 0.08 0.78 0.08 0.317 0.003 0.82 0.06 0.34 0.08 0.05 0.03 1.600 0.100 0.51 0.04 0.310 0.030 
NGC 1550 Group    1.322 0.002 0.50 0.05 0.60 0.10 0.221 0.004 0.42 0.02 0.48 0.04 0.90 0.04 0.170 0.040 0.44 0.02 0.450 0.010 
Abell 3581        1.657 0.003 0.68 0.06 0.81 0.09 0.331 0.004 0.35 0.02 0.56 0.05 0.50 0.04 0.500 0.040 0.45 0.02 0.490 0.010 
NGC 507 Group     1.275 0.003 0.63 0.08 1.00 0.10 0.235 0.005 0.47 0.02 0.54 0.05 1.38 0.05 0.200 0.100 0.50 0.02 0.590 0.010 
Perseus Cluster	  4.297 0.004 0.48 0.03 0.46 0.03 0.403 0.001 0.56 0.02 1.35 0.02 0.72 0.03 0.910 0.020 0.39 0.01 0.543 0.009 
Abell 496         3.760 0.010 0.77 0.09 0.75 0.09 0.381 0.005 0.75 0.05 1.26 0.07 0.70 0.10 0.160 0.060 0.57 0.04 0.630 0.030 
Abell 3571	  6.220 0.030 0.80 0.20 0.70 0.20 0.301 0.007 0.17 0.08 0.20 0.10 0.20 0.10 0.900 0.100 0.46 0.08 0.290 0.060 
Abell 262         2.057 0.007 0.56 0.07 0.79 0.09 0.360 0.006 0.56 0.04 0.94 0.06 0.61 0.07 0.050 0.030 0.51 0.03 0.570 0.020 
NGC 2300 Group    0.940 0.020 1.00 0.60 0.30 0.20 0.150 0.010 0.24 0.07 0.60 0.20 0.10 0.10 0.300 0.200 0.50 0.10 0.400 0.070 
Centaurus Cluster 2.814 0.006 0.73 0.05 0.97 0.05 0.668 0.004 0.57 0.03 2.44 0.04 0.69 0.05 0.100 0.040 0.75 0.02 0.900 0.020 
MKW4 Cluster      1.723 0.008 0.90 0.10 1.10 0.20 0.430 0.010 0.65 0.06 0.70 0.10 1.30 0.10 0.110 0.060 0.61 0.04 0.840 0.030 
NGC 5044 Group    0.987 0.002 0.53 0.09 0.21 0.08 0.254 0.005 0.58 0.02 0.67 0.04 1.75 0.06 0.120 0.020 0.55 0.02 0.500 0.010 
AWM7 Cluster      3.500 0.010 0.42 0.09 0.67 0.09 0.435 0.006 0.74 0.06 0.83 0.08 1.00 0.10 0.090 0.040 0.54 0.04 0.660 0.030 
NGC 6338 Group    2.000 0.030 0.70 0.20 1.30 0.30 0.320 0.020 0.11 0.06 1.00 0.20 0.20 0.10 0.200 0.100 0.48 0.07 0.490 0.050 
UGC03957 Group    2.540 0.020 1.10 0.20 0.80 0.20 0.490 0.020 1.00 0.10 1.00 0.20 1.60 0.20 0.300 0.100 0.74 0.08 0.860 0.060 

